Offline Makes Online Better: Calibrated Cache Compression for Video Generation

Token merging is an effective approach to reducing KV-cache memory consumption in autoregressive video generation by clustering temporally redundant tokens and retaining only a small set of representatives. Existing methods, however, typically apply a uniform merging ratio across all attention layers and heads. We observe that different layers and heads exhibit substantially different yet jointly correlated sensitivities to token merging, and that these sensitivity patterns remain consistent across prompts. Based on this observation, we introduce CALM, a Calibrated Allocation for Layer-Head Merging that uses offline calibration to improve online cache compression. Exhaustively evaluating all possible layer-head allocations is prohibitively expensive. To enable efficient calibration, we show that attention-output error strongly correlates with end-to-end video quality and can therefore serve as a lightweight proxy for allocation risk assessment. We evaluate different allocation strategies using this proxy and construct a fixed layer-head risk map offline. Given a cache budget at inference time, CALM uses dynamic programming to determine the best allocation of merging ratios. Experiments across three different autoregressive video models demonstrate that CALM consistently outperforms uniform token merging under the same memory budget, by reducing the LPIPS to original videos by around 21% with higher video-quality scores.

==> figures/assets/floor_curves.dat <==
frame uniform nofloor rmin6
0 0.0000 0.0000 0.0000
1 0.0000 0.0000 0.0000
2 0.0000 0.0000 0.0000
3 0.0000 0.0000 0.0000
4 0.0000 0.0000 0.0000
5 0.0000 0.0000 0.0000
6 0.0000 0.0000 0.0000
7 0.0000 0.0000 0.0000
8 0.0000 0.0000 0.0000
9 0.0000 0.0037 0.0000
10 0.0000 0.0072 0.0000
11 0.0000 0.0089 0.0000
12 0.0000 0.0106 0.0000
13 0.0000 0.0101 0.0000
14 0.0000 0.0109 0.0000
15 0.0000 0.0109 0.0000
16 0.0000 0.0107 0.0000
17 0.0000 0.0114 0.0000
18 0.0000 0.0123 0.0000
19 0.0000 0.0129 0.0000
20 0.0000 0.0133 0.0000
21 0.0000 0.0202 0.0000
22 0.0000 0.0254 0.0000
23 0.0000 0.0279 0.0000
24 0.0000 0.0330 0.0000
25 0.0000 0.0331 0.0000
26 0.0000 0.0348 0.0000
27 0.0000 0.0356 0.0000
28 0.0000 0.0388 0.0000
29 0.0000 0.0396 0.0000
30 0.0000 0.0391 0.0000
31 0.0000 0.0408 0.0000
32 0.0000 0.0428 0.0000
33 0.0056 0.0513 0.0065
34 0.0076 0.0579 0.0108
35 0.0085 0.0585 0.0128
36 0.0114 0.0620 0.0169
37 0.0125 0.0636 0.0190
38 0.0127 0.0637 0.0209
39 0.0130 0.0630 0.0200
40 0.0143 0.0646 0.0218
41 0.0150 0.0660 0.0230
42 0.0158 0.0675 0.0235
43 0.0162 0.0673 0.0229
44 0.0170 0.0688 0.0232
45 0.0326 0.0774 0.0335
46 0.0415 0.0836 0.0426
47 0.0448 0.0892 0.0451
48 0.0467 0.0944 0.0482
49 0.0489 0.0971 0.0509
50 0.0517 0.0989 0.0521
51 0.0521 0.0988 0.0522
52 0.0543 0.1005 0.0552
53 0.0554 0.1021 0.0582
54 0.0575 0.1037 0.0593
55 0.0585 0.1029 0.0590
56 0.0611 0.1043 0.0610
57 0.0797 0.1124 0.0737
58 0.0898 0.1220 0.0817
59 0.0926 0.1272 0.0853
60 0.0947 0.1300 0.0906
61 0.0971 0.1335 0.0957
62 0.0976 0.1341 0.0968
63 0.0983 0.1342 0.0954
64 0.1010 0.1369 0.0968
65 0.1043 0.1383 0.0999
66 0.1068 0.1404 0.1014
67 0.1087 0.1419 0.1018
68 0.1124 0.1457 0.1042
69 0.1272 0.1554 0.1157
70 0.1342 0.1611 0.1217
71 0.1379 0.1648 0.1246
72 0.1423 0.1679 0.1270
73 0.1421 0.1699 0.1288
74 0.1432 0.1724 0.1312
75 0.1448 0.1753 0.1335
76 0.1467 0.1759 0.1356
77 0.1517 0.1788 0.1386
78 0.1536 0.1801 0.1398
79 0.1559 0.1825 0.1404
80 0.1611 0.1841 0.1438
81 0.1757 0.1895 0.1515
82 0.1831 0.1949 0.1568
83 0.1885 0.1976 0.1597
84 0.1963 0.2048 0.1651
85 0.1989 0.2077 0.1679
86 0.2020 0.2099 0.1709
87 0.2015 0.2103 0.1712
88 0.2066 0.2126 0.1738
89 0.2077 0.2119 0.1735
90 0.2125 0.2166 0.1784
91 0.2132 0.2165 0.1781
92 0.2138 0.2152 0.1774
93 0.2310 0.2248 0.1899
94 0.2517 0.2458 0.2154
95 0.2532 0.2493 0.2211
96 0.2594 0.2550 0.2291
97 0.2556 0.2487 0.2245
98 0.2550 0.2446 0.2198
99 0.2541 0.2418 0.2167
100 0.2574 0.2408 0.2167
101 0.2529 0.2293 0.2071
102 0.2533 0.2277 0.2063
103 0.2520 0.2247 0.2047
104 0.2540 0.2256 0.2054
105 0.2737 0.2310 0.2201
106 0.3118 0.2555 0.2585
107 0.3170 0.2581 0.2631
108 0.3251 0.2629 0.2697
109 0.3211 0.2582 0.2610
110 0.3166 0.2545 0.2527
111 0.3146 0.2527 0.2502
112 0.3148 0.2516 0.2504
113 0.3038 0.2387 0.2351
114 0.3014 0.2362 0.2317
115 0.2980 0.2337 0.2292
116 0.2957 0.2329 0.2287
117 0.3026 0.2350 0.2330
118 0.3157 0.2498 0.2542
119 0.3174 0.2512 0.2570
120 0.3246 0.2579 0.2641
121 0.3237 0.2535 0.2619
122 0.3247 0.2541 0.2659
123 0.3243 0.2539 0.2665
124 0.3276 0.2569 0.2701
125 0.3218 0.2453 0.2600
126 0.3215 0.2444 0.2593
127 0.3197 0.2436 0.2569
128 0.3192 0.2435 0.2556
129 0.3318 0.2483 0.2628
130 0.3443 0.2559 0.2719
131 0.3465 0.2572 0.2739
132 0.3504 0.2587 0.2766
133 0.3533 0.2584 0.2753
134 0.3528 0.2579 0.2740
135 0.3499 0.2560 0.2713
136 0.3486 0.2558 0.2710
137 0.3458 0.2517 0.2659
138 0.3432 0.2489 0.2636
139 0.3390 0.2461 0.2612
140 0.3358 0.2452 0.2597
141 0.3471 0.2504 0.2670
142 0.3619 0.2623 0.2818
143 0.3635 0.2646 0.2812
144 0.3656 0.2679 0.2841
145 0.3673 0.2633 0.2864
146 0.3695 0.2661 0.2937
147 0.3656 0.2650 0.2922
148 0.3638 0.2651 0.2927
149 0.3511 0.2563 0.2758
150 0.3476 0.2561 0.2727
151 0.3454 0.2554 0.2697
152 0.3423 0.2538 0.2680
153 0.3432 0.2524 0.2632
154 0.3445 0.2572 0.2642
155 0.3469 0.2596 0.2664
156 0.3481 0.2630 0.2699
157 0.3443 0.2583 0.2659
158 0.3464 0.2590 0.2687
159 0.3477 0.2595 0.2697
160 0.3497 0.2607 0.2709
161 0.3466 0.2561 0.2656
162 0.3471 0.2562 0.2680
163 0.3447 0.2545 0.2664
164 0.3428 0.2532 0.2662
165 0.3444 0.2549 0.2654
166 0.3437 0.2565 0.2657
167 0.3441 0.2587 0.2675
168 0.3432 0.2606 0.2701
169 0.3442 0.2605 0.2682
170 0.3424 0.2595 0.2679
171 0.3420 0.2596 0.2679
172 0.3442 0.2605 0.2695
173 0.3436 0.2610 0.2700
174 0.3423 0.2612 0.2681
175 0.3399 0.2580 0.2674
176 0.3404 0.2594 0.2684


==> figures/assets/floor_psnr.dat <==
frame uniform nofloor rmin6
0 51.473 41.486 50.480
1 45.259 38.594 45.354
2 45.652 38.758 45.721
3 45.633 38.893 45.513
4 47.103 39.493 46.934
5 42.865 38.222 42.475
6 43.068 38.203 42.670
7 42.752 38.047 42.372
8 43.887 38.479 43.294
9 40.044 35.419 40.553
10 40.359 33.996 40.816
11 40.280 33.448 40.772
12 40.865 32.655 41.344
13 39.091 32.771 39.502
14 39.209 32.640 39.608
15 39.070 32.751 39.477
16 39.831 32.781 39.935
17 38.516 32.716 38.678
18 38.731 32.556 38.857
19 38.715 32.607 38.864
20 39.069 32.489 39.299
21 38.298 31.154 38.458
22 38.398 30.083 38.551
23 38.431 29.922 38.562
24 38.911 29.323 38.911
25 38.276 29.282 38.305
26 38.310 28.986 38.334
27 38.344 29.005 38.376
28 38.615 28.591 38.637
29 38.168 28.553 38.181
30 38.264 28.414 38.149
31 38.050 28.271 38.053
32 38.206 27.976 38.228
33 35.249 26.995 34.876
34 34.454 26.276 33.662
35 34.173 26.053 33.113
36 33.489 25.569 32.214
37 33.215 25.528 31.850
38 32.872 25.399 31.383
39 32.797 25.455 31.351
40 32.398 25.278 30.893
41 32.288 25.171 30.708
42 32.077 24.964 30.431
43 31.955 24.941 30.407
44 31.788 24.781 30.229
45 29.356 24.254 28.599
46 28.171 23.772 27.468
47 27.926 23.445 27.170
48 27.561 23.030 26.687
49 27.491 23.017 26.618
50 27.141 22.866 26.337
51 27.084 22.828 26.343
52 26.725 22.592 25.986
53 26.631 22.491 25.856
54 26.483 22.367 25.811
55 26.369 22.272 25.681
56 26.029 22.007 25.355
57 24.918 21.653 24.380
58 24.058 21.158 23.634
59 23.872 20.992 23.408
60 23.562 20.744 23.025
61 23.514 20.619 22.896
62 23.310 20.486 22.727
63 23.199 20.462 22.745
64 22.942 20.224 22.549
65 22.923 20.217 22.519
66 22.801 20.099 22.439
67 22.762 20.042 22.426
68 22.498 19.842 22.333
69 22.017 19.545 21.867
70 21.587 19.274 21.564
71 21.405 19.165 21.490
72 21.029 18.988 21.260
73 21.112 19.044 21.312
74 20.943 18.976 21.166
75 20.779 18.887 21.026
76 20.537 18.797 20.832
77 20.336 18.730 20.690
78 20.155 18.670 20.586
79 20.055 18.646 20.585
80 19.821 18.546 20.357
81 19.686 18.410 20.218
82 19.453 18.256 19.982
83 19.273 18.198 19.871
84 18.914 17.990 19.635
85 18.891 18.013 19.675
86 18.753 17.941 19.560
87 18.734 17.935 19.577
88 18.531 17.850 19.420
89 18.555 17.905 19.473
90 18.402 17.795 19.296
91 18.373 17.798 19.267
92 18.281 17.760 19.160
93 18.352 17.849 19.140
94 18.019 17.473 18.608
95 17.972 17.403 18.434
96 17.714 17.202 18.166
97 18.003 17.559 18.465
98 18.017 17.820 18.695
99 18.009 17.969 18.825
100 17.862 18.047 18.850
101 17.848 18.245 18.897
102 17.744 18.257 18.801
103 17.726 18.300 18.782
104 17.572 18.182 18.671
105 17.610 18.250 18.743
106 16.919 17.651 18.029
107 16.758 17.524 17.900
108 16.476 17.287 17.642
109 16.746 17.628 18.012
110 16.802 17.700 18.184
111 16.842 17.795 18.273
112 16.743 17.762 18.202
113 16.867 18.003 18.473
114 16.854 18.039 18.541
115 16.912 18.113 18.610
116 16.921 18.126 18.599
117 17.136 18.352 18.790
118 17.022 18.143 18.403
119 16.918 17.983 18.272
120 16.723 17.660 18.027
121 16.838 17.934 18.164
122 16.799 17.870 18.051
123 16.774 17.854 18.012
124 16.638 17.710 17.812
125 16.529 17.721 17.807
126 16.456 17.695 17.766
127 16.428 17.676 17.774
128 16.387 17.627 17.723
129 16.313 17.586 17.712
130 16.109 17.403 17.529
131 16.069 17.355 17.440
132 15.859 17.216 17.293
133 15.877 17.253 17.291
134 15.852 17.268 17.274
135 15.867 17.294 17.288
136 15.831 17.256 17.271
137 15.954 17.364 17.391
138 15.981 17.442 17.439
139 16.063 17.513 17.518
140 16.115 17.527 17.569
141 16.273 17.511 17.629
142 16.129 17.290 17.346
143 16.128 17.224 17.322
144 16.020 17.109 17.213
145 16.180 17.244 17.385
146 16.210 17.283 17.374
147 16.286 17.341 17.407
148 16.268 17.295 17.337
149 16.433 17.530 17.635
150 16.477 17.601 17.738
151 16.562 17.702 17.833
152 16.585 17.719 17.899
153 16.672 17.744 17.988
154 16.594 17.660 17.936
155 16.560 17.628 17.856
156 16.434 17.462 17.662
157 16.409 17.514 17.593
158 16.323 17.507 17.507
159 16.298 17.547 17.487
160 16.218 17.530 17.470
161 16.272 17.602 17.555
162 16.220 17.598 17.515
163 16.263 17.662 17.563
164 16.326 17.710 17.595
165 16.543 17.781 17.794
166 16.568 17.674 17.767
167 16.603 17.643 17.815
168 16.565 17.521 17.692
169 16.518 17.476 17.633
170 16.561 17.503 17.634
171 16.585 17.494 17.618
172 16.476 17.477 17.539
173 16.486 17.482 17.482
174 16.473 17.538 17.486
175 16.546 17.661 17.541
176 16.476 17.594 17.446


==> figures/assets/map_grid_T.dat <==
head layer v
0 0 6
0 1 6
0 2 6
0 3 6
0 4 6
0 5 14
0 6 6
0 7 6
0 8 6
0 9 6
0 10 7
0 11 12
0 12 6
0 13 9
0 14 6
0 15 7
0 16 9
0 17 14
0 18 10
0 19 12
0 20 8
0 21 6
0 22 9
0 23 7
0 24 14
0 25 9
0 26 6
0 27 6
0 28 16
0 29 6
1 0 6
1 1 6
1 2 6
1 3 6
1 4 8
1 5 6
1 6 6
1 7 8
1 8 6
1 9 7
1 10 12
1 11 11
1 12 8
1 13 11
1 14 10
1 15 12
1 16 8
1 17 6
1 18 16
1 19 6
1 20 6
1 21 11
1 22 12
1 23 6
1 24 14
1 25 16
1 26 6
1 27 6
1 28 8
1 29 6
2 0 6
2 1 6
2 2 6
2 3 6
2 4 6
2 5 6
2 6 6
2 7 6
2 8 6
2 9 7
2 10 8
2 11 7
2 12 6
2 13 6
2 14 12
2 15 12
2 16 6
2 17 6
2 18 16
2 19 6
2 20 6
2 21 9
2 22 6
2 23 8
2 24 6
2 25 14
2 26 9
2 27 9
2 28 6
2 29 6
3 0 6
3 1 6
3 2 6
3 3 6
3 4 14
3 5 6
3 6 6
3 7 6
3 8 6
3 9 12
3 10 6
3 11 6
3 12 6
3 13 6
3 14 6
3 15 9
3 16 7
3 17 6
3 18 16
3 19 16
3 20 6
3 21 6
3 22 14
3 23 16
3 24 9
3 25 12
3 26 6
3 27 6
3 28 6
3 29 7
4 0 6
4 1 10
4 2 8
4 3 6
4 4 6
4 5 6
4 6 9
4 7 6
4 8 6
4 9 6
4 10 8
4 11 6
4 12 8
4 13 7
4 14 6
4 15 12
4 16 6
4 17 6
4 18 9
4 19 7
4 20 11
4 21 14
4 22 14
4 23 9
4 24 6
4 25 12
4 26 6
4 27 6
4 28 6
4 29 6
5 0 6
5 1 6
5 2 6
5 3 8
5 4 6
5 5 6
5 6 6
5 7 9
5 8 6
5 9 6
5 10 10
5 11 6
5 12 6
5 13 11
5 14 6
5 15 8
5 16 7
5 17 6
5 18 16
5 19 6
5 20 6
5 21 6
5 22 16
5 23 20
5 24 12
5 25 6
5 26 6
5 27 6
5 28 6
5 29 6
6 0 6
6 1 6
6 2 6
6 3 7
6 4 6
6 5 6
6 6 6
6 7 6
6 8 6
6 9 12
6 10 6
6 11 10
6 12 6
6 13 8
6 14 7
6 15 8
6 16 6
6 17 12
6 18 20
6 19 6
6 20 6
6 21 8
6 22 16
6 23 14
6 24 14
6 25 6
6 26 8
6 27 6
6 28 6
6 29 6
7 0 6
7 1 6
7 2 6
7 3 6
7 4 6
7 5 14
7 6 6
7 7 6
7 8 7
7 9 6
7 10 6
7 11 9
7 12 6
7 13 10
7 14 8
7 15 9
7 16 10
7 17 6
7 18 16
7 19 6
7 20 6
7 21 9
7 22 6
7 23 6
7 24 20
7 25 6
7 26 6
7 27 6
7 28 6
7 29 6
8 0 6
8 1 6
8 2 6
8 3 6
8 4 6
8 5 6
8 6 7
8 7 12
8 8 6
8 9 6
8 10 6
8 11 6
8 12 6
8 13 6
8 14 6
8 15 6
8 16 6
8 17 6
8 18 16
8 19 6
8 20 6
8 21 12
8 22 16
8 23 7
8 24 16
8 25 11
8 26 10
8 27 8
8 28 6
8 29 6
9 0 6
9 1 6
9 2 6
9 3 6
9 4 6
9 5 9
9 6 6
9 7 7
9 8 6
9 9 6
9 10 6
9 11 6
9 12 8
9 13 10
9 14 6
9 15 10
9 16 6
9 17 9
9 18 6
9 19 9
9 20 6
9 21 6
9 22 7
9 23 20
9 24 14
9 25 6
9 26 8
9 27 6
9 28 6
9 29 24
10 0 7
10 1 6
10 2 8
10 3 6
10 4 6
10 5 16
10 6 9
10 7 6
10 8 6
10 9 6
10 10 11
10 11 6
10 12 6
10 13 7
10 14 6
10 15 7
10 16 10
10 17 6
10 18 14
10 19 6
10 20 7
10 21 6
10 22 14
10 23 6
10 24 20
10 25 6
10 26 9
10 27 6
10 28 6
10 29 6
11 0 6
11 1 6
11 2 6
11 3 6
11 4 6
11 5 6
11 6 6
11 7 6
11 8 6
11 9 6
11 10 6
11 11 9
11 12 6
11 13 6
11 14 9
11 15 7
11 16 12
11 17 8
11 18 16
11 19 9
11 20 6
11 21 6
11 22 6
11 23 20
11 24 20
11 25 6
11 26 8
11 27 6
11 28 6
11 29 6


==> figures/assets/map_rowmean.dat <==
layer mean
0 6.083
1 6.333
2 6.333
3 6.250
4 6.833
5 8.417
6 6.583
7 7.000
8 6.083
9 7.167
10 7.667
11 7.833
12 6.500
13 8.083
14 7.333
15 8.917
16 7.750
17 7.583
18 14.250
19 7.917
20 6.667
21 8.250
22 11.333
23 11.583
24 13.750
25 9.167
26 7.333
27 6.417
28 7.000
29 7.583


==> figures/assets/proxy_scatter.dat <==
0.069846 0.6563
0.047412 0.5003
0.035231 0.4794
0.026312 0.4087
0.020367 0.3030
0.016247 0.2051
0.013211 0.1779
0.010838 0.1564
0.009058 0.1442
0.007667 0.1219
0.006498 0.0755
0.004691 0.0633
0.003410 0.0442
0.001843 0.0194
0.000967 0.0078
0.000226 0.0016
0.000005 0.0001
0.083775 0.4316
0.059953 0.4267
0.045963 0.4147
0.036890 0.4026
0.029887 0.3865
0.025216 0.3194
0.021453 0.3204
0.018404 0.3062
0.015895 0.2821
0.013803 0.2702
0.012102 0.2555
0.009453 0.2359
0.007449 0.1981
0.004588 0.1824
0.002744 0.0839
0.000768 0.0087
0.000022 0.0002
0.094851 0.5772
0.070189 0.5174
0.054011 0.4827
0.043788 0.4516
0.036323 0.4067
0.031028 0.3985
0.026590 0.3838
0.022983 0.3435
0.019941 0.3377
0.017508 0.3142
0.015326 0.3076
0.011819 0.2518
0.009187 0.2212
0.005541 0.1789
0.003294 0.0783
0.000865 0.0113
0.000039 0.0018
0.092754 0.6190
0.065931 0.5304
0.051757 0.4863
0.041968 0.4003
0.034753 0.3825
0.029691 0.3634
0.025503 0.3407
0.022143 0.3229
0.019346 0.3216
0.016984 0.2815
0.014902 0.2534
0.011333 0.2162
0.008537 0.1944
0.004635 0.1558
0.002458 0.0780
0.000539 0.0101
0.000013 0.0002
0.066784 0.3231
0.049512 0.2617
0.038787 0.2226
0.030945 0.2103
0.025367 0.1930
0.021110 0.1768
0.017732 0.1700
0.014931 0.1538
0.012670 0.1383
0.010763 0.1283
0.009146 0.1217
0.006687 0.0834
0.004939 0.0701
0.002763 0.0414
0.001555 0.0312
0.000419 0.0066
0.000016 0.0004
0.077276 0.4691
0.055560 0.4281
0.042903 0.3856
0.034217 0.3804
0.028155 0.3342
0.023811 0.3276
0.020333 0.3253
0.017429 0.2975
0.015065 0.2834
0.012998 0.2613
0.011195 0.2250
0.008434 0.2077
0.006237 0.1599
0.003560 0.1083
0.002025 0.0824
0.000572 0.0270
0.000016 0.0005
0.075178 0.4240
0.058511 0.3760
0.047883 0.3527
0.039749 0.3231
0.033315 0.3214
0.028425 0.3036
0.024291 0.2970
0.020714 0.2720
0.017863 0.2674
0.015395 0.2580
0.013227 0.2436
0.009850 0.2074
0.007368 0.1727
0.004134 0.1020
0.002269 0.0442
0.000522 0.0087
0.000016 0.0004
0.064448 0.3945
0.049185 0.3406
0.038216 0.2962
0.030463 0.2671
0.024701 0.2147
0.020464 0.1610
0.017048 0.1216
0.014280 0.0837
0.012106 0.0739
0.010253 0.0593
0.008706 0.0465
0.006407 0.0366
0.004707 0.0248
0.002591 0.0133
0.001410 0.0069
0.000363 0.0012
0.000015 0.0001
0.089032 0.4487
0.060886 0.3839
0.044556 0.4062
0.033684 0.3502
0.026348 0.3039
0.021210 0.2869
0.017254 0.2692
0.014246 0.2751
0.011872 0.2679
0.009965 0.2432
0.008438 0.2277
0.006138 0.1791
0.004536 0.1940
0.002594 0.1260
0.001471 0.0794
0.000406 0.0187
0.000016 0.0001
0.049663 0.2597
0.035238 0.2318
0.026719 0.1795
0.020414 0.1377
0.016045 0.0891
0.012842 0.0635
0.010451 0.0553
0.008674 0.0477
0.007298 0.0435
0.006199 0.0384
0.005288 0.0341
0.003934 0.0281
0.002955 0.0230
0.001697 0.0131
0.000971 0.0063
0.000298 0.0014
0.000015 0.0001
0.056736 0.3435
0.041691 0.2165
0.032489 0.1853
0.025533 0.1543
0.020523 0.1212
0.016819 0.0952
0.013886 0.0810
0.011624 0.0687
0.009810 0.0604
0.008320 0.0547
0.007091 0.0409
0.005257 0.0323
0.003956 0.0235
0.002237 0.0115
0.001244 0.0059
0.000324 0.0011
0.000012 0.0001
0.063708 0.4767
0.045620 0.4626
0.035235 0.4328
0.028445 0.4190
0.023690 0.3842
0.020354 0.3721
0.017588 0.3569
0.015100 0.3224
0.013193 0.3021
0.011521 0.2899
0.010251 0.2557
0.008172 0.2254
0.006557 0.1970
0.004033 0.1631
0.001964 0.0756
0.000542 0.0187
0.000021 0.0006
0.053478 0.4119
0.039243 0.3686
0.030162 0.3272
0.023700 0.2825
0.019088 0.2551
0.015713 0.2383
0.013075 0.2218
0.010945 0.2084
0.009267 0.1927
0.007862 0.1765
0.006701 0.1566
0.004984 0.1291
0.003732 0.1132
0.002132 0.0785
0.001206 0.0298
0.000355 0.0055
0.000020 0.0003
0.081139 0.4728
0.059227 0.4205
0.044946 0.3656
0.035850 0.3361
0.029264 0.3014
0.024486 0.3153
0.020663 0.2717
0.017492 0.2614
0.015046 0.2621
0.012984 0.2339
0.011250 0.2089
0.008571 0.1831
0.006650 0.1572
0.004148 0.1234
0.002591 0.0900
0.000616 0.0134
0.000028 0.0003
0.070676 0.6410
0.051380 0.5766
0.040580 0.5699
0.033038 0.5259
0.027639 0.4914
0.023544 0.4597
0.020337 0.4523
0.017694 0.4240
0.015503 0.4465
0.013684 0.3901
0.012144 0.3681
0.009692 0.3356
0.007834 0.3123
0.005055 0.2531
0.002673 0.1353
0.000673 0.0666
0.000030 0.0074
0.082458 0.5043
0.060621 0.4127
0.046613 0.3771
0.036932 0.3180
0.029928 0.2948
0.024697 0.2669
0.020574 0.2361
0.017369 0.2154
0.014745 0.1966
0.012524 0.1853
0.010657 0.1867
0.007690 0.1725
0.005581 0.1402
0.003186 0.1152
0.001864 0.0440
0.000540 0.0168
0.000018 0.0007
0.066217 0.3647
0.050228 0.3440
0.041169 0.3322
0.034259 0.2942
0.029044 0.2717
0.024939 0.2647
0.021542 0.2479
0.018642 0.2118
0.016299 0.2059
0.014221 0.1959
0.012401 0.1865
0.009475 0.1243
0.007192 0.1093
0.003985 0.0705
0.002105 0.0338
0.000481 0.0077
0.000017 0.0002
0.076663 0.4401
0.056906 0.3662
0.043234 0.3573
0.034062 0.3454
0.027788 0.3190
0.023115 0.3088
0.019456 0.3025
0.016463 0.2595
0.014052 0.2456
0.012026 0.2668
0.010349 0.2208
0.007752 0.1976
0.005849 0.1604
0.003378 0.1282
0.001881 0.0609
0.000518 0.0120
0.000023 0.0003
0.084409 0.5947
0.060973 0.4755
0.047324 0.4494
0.038056 0.4571
0.031270 0.4933
0.026179 0.4688
0.022063 0.4524
0.018729 0.3760
0.016094 0.3460
0.013916 0.3338
0.012152 0.3129
0.009454 0.2602
0.007418 0.2212
0.004673 0.1539
0.002779 0.0632
0.000695 0.0123
0.000024 0.0011
0.074412 0.4351
0.051361 0.4032
0.037858 0.3592
0.029067 0.3104
0.022911 0.2870
0.018536 0.2646
0.015106 0.2494
0.012423 0.2359
0.010397 0.1912
0.008712 0.1946
0.007326 0.1620
0.005308 0.1410
0.003870 0.1219
0.002169 0.0832
0.001229 0.0361
0.000357 0.0073
0.000013 0.0002
0.050596 0.4516
0.038387 0.3871
0.030824 0.3658
0.025055 0.3579
0.020721 0.3077
0.017505 0.2818
0.014893 0.2531
0.012762 0.2253
0.011003 0.2107
0.009533 0.1997
0.008267 0.1901
0.006318 0.1627
0.004868 0.1333
0.002911 0.0808
0.001690 0.0436
0.000490 0.0116
0.000021 0.0004
0.078027 0.5386
0.058074 0.4787
0.045970 0.4043
0.037176 0.3703
0.030263 0.3504
0.025097 0.3409
0.020990 0.3085
0.017590 0.2861
0.015002 0.2466
0.012825 0.2488
0.011008 0.2155
0.008079 0.1940
0.005779 0.1658
0.002980 0.1375
0.001465 0.0516
0.000315 0.0055
0.000011 0.0003
0.089598 0.5825
0.068246 0.4686
0.054718 0.3929
0.044594 0.3920
0.036898 0.3559
0.031103 0.3486
0.026259 0.2900
0.022294 0.2348
0.019122 0.2645
0.016382 0.2421
0.014084 0.2177
0.010560 0.1656
0.007938 0.1252
0.004465 0.0910
0.002447 0.0627
0.000635 0.0104
0.000026 0.0004
0.045563 0.4540
0.034196 0.2316
0.025271 0.0972
0.018759 0.0940
0.014497 0.0601
0.011379 0.0444
0.009105 0.0408
0.007373 0.0382
0.006078 0.0271
0.005058 0.0234
0.004232 0.0167
0.003074 0.0129
0.002249 0.0094
0.001244 0.0058
0.000636 0.0035
0.000142 0.0010
0.000005 0.0000
0.067177 0.4069
0.052592 0.3702
0.042675 0.3087
0.034699 0.2763
0.028351 0.2313
0.023612 0.2061
0.019648 0.2118
0.016449 0.1741
0.013954 0.1538
0.011878 0.1402
0.010161 0.1510
0.007607 0.1139
0.005666 0.0894
0.003076 0.0546
0.001579 0.0292
0.000383 0.0088
0.000013 0.0002
0.049600 0.5021
0.034890 0.1702
0.026026 0.1185
0.019075 0.0400
0.014258 0.0278
0.010946 0.0208
0.008573 0.0156
0.006870 0.0126
0.005649 0.0110
0.004714 0.0100
0.003980 0.0086
0.002907 0.0051
0.002135 0.0035
0.001175 0.0015
0.000636 0.0008
0.000153 0.0003
0.000007 0.0000
0.072070 0.5583
0.053738 0.5148
0.043107 0.4794
0.034836 0.4282
0.028733 0.3647
0.024111 0.3554
0.020317 0.3347
0.017448 0.3011
0.014966 0.2871
0.012920 0.2713
0.011183 0.2475
0.008459 0.2222
0.006370 0.1641
0.003475 0.1587
0.001867 0.0767
0.000514 0.0263
0.000024 0.0004
0.048537 0.3657
0.034272 0.1621
0.025861 0.0836
0.019320 0.0732
0.014845 0.0422
0.011846 0.0338
0.009547 0.0308
0.007797 0.0338
0.006486 0.0295
0.005439 0.0291
0.004567 0.0219
0.003281 0.0195
0.002381 0.0188
0.001249 0.0105
0.000671 0.0079
0.000165 0.0020
0.000005 0.0001
0.079828 0.4231
0.056544 0.3830
0.044191 0.3792
0.035052 0.3631
0.028631 0.3405
0.023848 0.3347
0.019942 0.3022
0.016719 0.2502
0.014178 0.2639
0.012033 0.2267
0.010279 0.2167
0.007565 0.1609
0.005602 0.1534
0.003149 0.1273
0.001779 0.0642
0.000561 0.0125
0.000028 0.0002
0.062632 0.2881
0.047621 0.3529
0.038376 0.2972
0.030871 0.2233
0.025511 0.1617
0.021306 0.1330
0.017855 0.1026
0.015158 0.0913
0.012979 0.0849
0.011146 0.0768
0.009585 0.0676
0.007198 0.0545
0.005386 0.0431
0.003068 0.0315
0.001721 0.0225
0.000405 0.0040
0.000014 0.0001
0.066348 0.4945
0.050590 0.4003
0.038885 0.3476
0.030577 0.3256
0.024654 0.2822
0.019946 0.2185
0.016332 0.1863
0.013503 0.1723
0.011324 0.1555
0.009500 0.1214
0.007977 0.0860
0.005768 0.0565
0.004184 0.0340
0.002225 0.0207
0.001153 0.0099
0.000259 0.0030
0.000011 0.0001
0.078952 0.5399
0.061155 0.4749
0.048738 0.3983
0.039446 0.4024
0.032227 0.3524
0.026729 0.2548
0.022226 0.2361
0.018651 0.1984
0.015766 0.1704
0.013341 0.1383
0.011325 0.1221
0.008217 0.1048
0.005986 0.0841
0.003283 0.0432
0.001807 0.0338
0.000449 0.0037
0.000010 0.0001
0.062953 0.4787
0.045623 0.4873
0.034689 0.4469
0.027212 0.3914
0.021928 0.3194
0.018046 0.2804
0.015042 0.2446
0.012583 0.2164
0.010625 0.1918
0.009009 0.1624
0.007661 0.1371
0.005641 0.0913
0.004180 0.0477
0.002322 0.0266
0.001248 0.0141
0.000296 0.0026
0.000012 0.0001
0.057207 0.2975
0.042779 0.2598
0.032963 0.2274
0.025743 0.1719
0.020647 0.1735
0.016862 0.1447
0.013863 0.1169
0.011454 0.1101
0.009616 0.0992
0.008072 0.0672
0.006778 0.0566
0.004921 0.0481
0.003631 0.0390
0.001992 0.0297
0.001063 0.0121
0.000268 0.0033
0.000011 0.0002
0.078286 0.4474
0.057338 0.4474
0.044016 0.4022
0.034729 0.3538
0.028381 0.3180
0.023253 0.2767
0.019548 0.2493
0.016479 0.2240
0.014033 0.2031
0.011964 0.1881
0.010230 0.1617
0.007666 0.1318
0.005802 0.1052
0.003386 0.0783
0.001889 0.0475
0.000448 0.0124
0.000020 0.0003
0.081723 0.4880
0.055219 0.4552
0.041031 0.3843
0.031658 0.3759
0.025170 0.3739
0.020578 0.3363
0.016872 0.2911
0.013944 0.2502
0.011679 0.2656
0.009844 0.2019
0.008329 0.2071
0.006068 0.2076
0.004490 0.1479
0.002504 0.1008
0.001457 0.0715
0.000426 0.0101
0.000015 0.0002
0.074197 0.6104
0.053789 0.5303
0.042300 0.5234
0.034069 0.4924
0.028214 0.4705
0.023801 0.4159
0.020297 0.4302
0.017429 0.4231
0.015043 0.3991
0.012965 0.3854
0.011209 0.3132
0.008480 0.2941
0.006451 0.2675
0.003858 0.2341
0.002284 0.1565
0.000661 0.0930
0.000027 0.0009
0.059615 0.4906
0.042709 0.4590
0.031315 0.3841
0.023504 0.3650
0.018245 0.2907
0.014516 0.2419
0.011697 0.2123
0.009572 0.1906
0.007945 0.1145
0.006617 0.0843
0.005509 0.0764
0.003961 0.0531
0.002874 0.0371
0.001626 0.0238
0.000891 0.0094
0.000240 0.0009
0.000009 0.0000
0.095773 0.5586
0.070836 0.5088
0.055795 0.4930
0.045150 0.4875
0.037553 0.4682
0.031219 0.4546
0.026564 0.4029
0.022786 0.3708
0.019770 0.3378
0.017176 0.3157
0.015106 0.2982
0.011812 0.2544
0.009339 0.2243
0.006072 0.1667
0.003920 0.1045
0.001321 0.0294
0.000049 0.0018
0.079815 0.5821
0.058271 0.5132
0.045143 0.4276
0.036023 0.3880
0.029409 0.3978
0.024487 0.3900
0.020445 0.3469
0.017187 0.3179
0.014539 0.3177
0.012405 0.2988
0.010594 0.2569
0.007819 0.2296
0.005776 0.1977
0.003167 0.1791
0.001721 0.1121
0.000457 0.0445
0.000017 0.0004

